Compensation Learning in Semantic Segmentation

Label noise and ambiguities between similar classes are challenging problems in developing new models and annotating new data for semantic segmentation. In this paper, we propose Compensation Learning in Semantic Segmentation, a framework to identify and compensate ambiguities as well as label noise. More specifically, we add a ground truth depending and globally learned bias to the classification logits and introduce a novel uncertainty branch for neural networks to induce the compensation bias only to relevant regions. Our method is employed into state-of-the-art segmentation frameworks and several experiments demonstrate that our proposed compensation learns inter-class relations that allow global identification of challenging ambiguities as well as the exact localization of subsequent label noise. Additionally, it enlarges robustness against label noise during training and allows target-oriented manipulation during inference. We evaluate the proposed method on %the widely used datasets Cityscapes, KITTI-STEP, ADE20k, and COCO-stuff10k.

==> detection_ade20k_val_Alpha.txt <==
x y
1.00000 1.00000
1.00000 1.00000
1.00000 1.00000
1.00000 1.00000
0.99999 1.00000
0.99999 1.00000
0.99998 1.00000
0.99997 1.00000
0.99996 1.00000
0.99995 1.00000
0.99993 1.00000
0.99992 1.00000
0.99990 1.00000
0.99988 1.00000
0.99986 1.00000
0.99984 1.00000
0.99982 1.00000
0.99979 1.00000
0.99976 1.00000
0.99974 1.00000
0.99971 1.00000
0.99967 1.00000
0.99964 1.00000
0.99961 1.00000
0.99958 1.00000
0.99954 1.00000
0.99950 1.00000
0.99947 1.00000
0.99943 1.00000
0.99939 1.00000
0.99935 1.00000
0.99931 1.00000
0.99926 1.00000
0.99922 1.00000
0.99917 1.00000
0.99913 1.00000
0.99908 1.00000
0.99903 1.00000
0.99899 1.00000
0.99893 1.00000
0.99888 1.00000
0.99883 1.00000
0.99878 1.00000
0.99872 1.00000
0.99867 1.00000
0.99861 1.00000
0.99856 1.00000
0.99850 1.00000
0.99844 1.00000
0.99838 1.00000
0.99832 1.00000
0.99825 1.00000
0.99819 1.00000
0.99813 1.00000
0.99807 1.00000
0.99800 1.00000
0.99793 1.00000
0.99786 1.00000
0.99779 1.00000
0.99772 1.00000
0.99765 1.00000
0.99757 1.00000
0.99750 1.00000
0.99742 1.00000
0.99735 1.00000
0.99727 1.00000
0.99718 1.00000
0.99711 1.00000
0.99703 1.00000
0.99694 1.00000
0.99686 1.00000
0.99677 1.00000
0.99669 1.00000
0.99660 1.00000
0.99651 1.00000
0.99642 1.00000
0.99632 1.00000
0.99623 1.00000
0.99614 1.00000
0.99604 1.00000
0.99594 1.00000
0.99584 1.00000
0.99574 1.00000
0.99564 1.00000
0.99553 1.00000
0.99542 1.00000
0.99532 1.00000
0.99521 1.00000
0.99510 1.00000
0.99497 1.00000
0.99487 1.00000
0.99475 1.00000
0.99464 1.00000
0.99452 1.00000
0.99439 1.00000
0.99427 1.00000
0.99415 1.00000
0.99402 1.00000
0.99390 1.00000
0.99376 1.00000
0.99364 1.00000
0.99350 1.00000
0.99336 1.00000
0.99323 1.00000
0.99309 1.00000
0.99295 1.00000
0.99281 1.00000
0.99267 1.00000
0.99252 1.00000
0.99237 1.00000
0.99222 1.00000
0.99207 1.00000
0.99192 1.00000
0.99176 1.00000
0.99161 1.00000
0.99144 1.00000
0.99128 1.00000
0.99112 1.00000
0.99095 0.99990
0.99078 0.99990
0.99061 0.99990
0.99044 0.99990
0.99026 0.99990
0.99008 0.99990
0.98990 0.99990
0.98972 0.99990
0.98952 0.99990
0.98933 0.99990
0.98915 0.99990
0.98896 0.99990
0.98877 0.99990
0.98857 0.99990
0.98837 0.99990
0.98816 0.99990
0.98796 0.99990
0.98773 0.99990
0.98752 0.99990
0.98732 0.99990
0.98711 0.99990
0.98689 0.99990
0.98666 0.99990
0.98644 0.99990
0.98621 0.99990
0.98598 0.99990
0.98573 0.99990
0.98549 0.99990
0.98526 0.99990
0.98502 0.99990
0.98477 0.99990
0.98452 0.99990
0.98426 0.99990
0.98400 0.99990
0.98374 0.99990
0.98347 0.99990
0.98320 0.99990
0.98293 0.99990
0.98265 0.99990
0.98236 0.99990
0.98207 0.99990
0.98180 0.99990
0.98151 0.99990
0.98122 0.99990
0.98092 0.99990
0.98062 0.99990
0.98031 0.99990
0.98000 0.99990
0.97967 0.99990
0.97935 0.99990
0.97904 0.99990
0.97871 0.99990
0.97838 0.99990
0.97804 0.99990
0.97769 0.99990
0.97734 0.99990
0.97699 0.99990
0.97662 0.99990
0.97624 0.99990
0.97587 0.99990
0.97550 0.99990
0.97512 0.99990
0.97472 0.99990
0.97432 0.99990
0.97391 0.99990
0.97350 0.99990
0.97307 0.99990
0.97264 0.99990
0.97220 0.99990
0.97175 0.99990
0.97128 0.99990
0.97081 0.99990
0.96986 0.99980
0.96936 0.99980
0.96885 0.99980
0.96832 0.99980
0.96778 0.99980
0.96722 0.99980
0.96666 0.99980
0.96610 0.99980
0.96550 0.99980
0.96488 0.99980
0.96425 0.99980
0.96360 0.99980
0.96293 0.99980
0.96223 0.99980
0.96152 0.99980
0.96077 0.99980
0.96001 0.99980
0.95920 0.99980
0.95837 0.99980
0.95749 0.99980
0.95659 0.99980
0.95565 0.99970
0.95466 0.99970
0.95363 0.99970
0.95254 0.99970
0.95140 0.99970
0.95020 0.99970
0.94893 0.99970
0.94758 0.99960
0.94616 0.99960
0.94465 0.99960
0.94305 0.99960
0.94134 0.99960
0.93950 0.99950
0.93754 0.99950
0.93543 0.99940
0.93316 0.99940
0.93071 0.99930
0.92805 0.99930
0.92514 0.99920
0.92198 0.99910
0.91851 0.99900
0.91468 0.99890
0.91047 0.99870
0.90579 0.99850
0.90058 0.99830
0.89473 0.99800
0.88811 0.99770
0.88057 0.99730
0.87189 0.99670
0.86177 0.99600
0.84988 0.99500
0.83573 0.99370
0.81871 0.99200
0.79782 0.98970
0.77216 0.98640
0.74044 0.98190
0.70128 0.97560
0.65271 0.96710
0.59120 0.95540
0.51193 0.93900
0.40970 0.91590
0.27418 0.88230
0.09924 0.83370
0.00001 0.80490


==> detection_ade20k_val_Bayes.txt <==
x y
1.00000 1.00000
0.86169 0.99900
0.79842 0.99820
0.75940 0.99740
0.73138 0.99660
0.70938 0.99580
0.69113 0.99500
0.67548 0.99420
0.66170 0.99340
0.64924 0.99260
0.63785 0.99180
0.62736 0.99090
0.61761 0.99010
0.60848 0.98930
0.59988 0.98850
0.59179 0.98760
0.58410 0.98680
0.57677 0.98600
0.56976 0.98510
0.56302 0.98430
0.55652 0.98350
0.55022 0.98260
0.54409 0.98170
0.53812 0.98080
0.53230 0.97990
0.52659 0.97900
0.52097 0.97800
0.51543 0.97700
0.50996 0.97600
0.50456 0.97490
0.49921 0.97380
0.49389 0.97270
0.48860 0.97160
0.48334 0.97040
0.47810 0.96910
0.47287 0.96790
0.46765 0.96660
0.46244 0.96530
0.45723 0.96390
0.45202 0.96250
0.44682 0.96110
0.44162 0.95960
0.43641 0.95820
0.43120 0.95670
0.42598 0.95510
0.42075 0.95360
0.41552 0.95200
0.41028 0.95040
0.40504 0.94880
0.39980 0.94710
0.39456 0.94550
0.38930 0.94380
0.38404 0.94210
0.37879 0.94040
0.37355 0.93860
0.36830 0.93690
0.36306 0.93510
0.35782 0.93340
0.35256 0.93160
0.34733 0.92980
0.34211 0.92800
0.33690 0.92620
0.33172 0.92450
0.32655 0.92270
0.32142 0.92090
0.31631 0.91910
0.31121 0.91730
0.30614 0.91550
0.30110 0.91380
0.29609 0.91200
0.29110 0.91020
0.28614 0.90840
0.28121 0.90670
0.27632 0.90490
0.27147 0.90320
0.26666 0.90150
0.26189 0.89970
0.25717 0.89800
0.25249 0.89630
0.24785 0.89470
0.24324 0.89300
0.23868 0.89130
0.23415 0.88970
0.22969 0.88800
0.22527 0.88640
0.22090 0.88480
0.21657 0.88320
0.21228 0.88170
0.20803 0.88010
0.20384 0.87860
0.19970 0.87710
0.19561 0.87560
0.19158 0.87410
0.18761 0.87260
0.18368 0.87120
0.17981 0.86970
0.17599 0.86830
0.17221 0.86690
0.16848 0.86560
0.16481 0.86420
0.16119 0.86290
0.15762 0.86160
0.15410 0.86030
0.15064 0.85900
0.14723 0.85770
0.14388 0.85650
0.14060 0.85530
0.13737 0.85410
0.13420 0.85290
0.13108 0.85170
0.12802 0.85060
0.12502 0.84950
0.12207 0.84840
0.11917 0.84740
0.11632 0.84630
0.11353 0.84530
0.11078 0.84430
0.10809 0.84330
0.10544 0.84230
0.10285 0.84140
0.10031 0.84040
0.09781 0.83950
0.09537 0.83860
0.09297 0.83780
0.09063 0.83690
0.08833 0.83610
0.08609 0.83530
0.08390 0.83450
0.08175 0.83370
0.07964 0.83290
0.07758 0.83220
0.07555 0.83140
0.07357 0.83070
0.07162 0.83000
0.06972 0.82930
0.06786 0.82870
0.06603 0.82800
0.06424 0.82740
0.06249 0.82670
0.06077 0.82610
0.05911 0.82550
0.05747 0.82490
0.05587 0.82440
0.05429 0.82380
0.05276 0.82330
0.05125 0.82270
0.04978 0.82220
0.04835 0.82170
0.04695 0.82120
0.04558 0.82080
0.04426 0.82030
0.04296 0.81990
0.04170 0.81940
0.04046 0.81900
0.03926 0.81860
0.03808 0.81820
0.03693 0.81780
0.03581 0.81740
0.03472 0.81700
0.03366 0.81670
0.03262 0.81630
0.03160 0.81600
0.03062 0.81560
0.02966 0.81530
0.02873 0.81500
0.02783 0.81470
0.02694 0.81440
0.02608 0.81410
0.02525 0.81380
0.02444 0.81350
0.02366 0.81320
0.02290 0.81300
0.02216 0.81270
0.02145 0.81250
0.02076 0.81220
0.02009 0.81200
0.01943 0.81180
0.01880 0.81160
0.01819 0.81140
0.01759 0.81120
0.01701 0.81100
0.01645 0.81080
0.01591 0.81060
0.01538 0.81040
0.01486 0.81020
0.01437 0.81010
0.01389 0.80990
0.01342 0.80980
0.01298 0.80960
0.01254 0.80950
0.01213 0.80930
0.01173 0.80920
0.01134 0.80910
0.01096 0.80890
0.01060 0.80880
0.01024 0.80870
0.00989 0.80860
0.00956 0.80850
0.00923 0.80840
0.00891 0.80830
0.00861 0.80820
0.00831 0.80810
0.00802 0.80800
0.00773 0.80790
0.00746 0.80780
0.00719 0.80770
0.00692 0.80760
0.00666 0.80750
0.00641 0.80740
0.00617 0.80730
0.00593 0.80720
0.00571 0.80720
0.00549 0.80710
0.00527 0.80700
0.00506 0.80690
0.00485 0.80680
0.00465 0.80680
0.00427 0.80660
0.00409 0.80650
0.00392 0.80650
0.00375 0.80640
0.00359 0.80630
0.00343 0.80630
0.00328 0.80620
0.00314 0.80620
0.00300 0.80610
0.00286 0.80600
0.00273 0.80600
0.00261 0.80590
0.00249 0.80590
0.00237 0.80580
0.00226 0.80580
0.00215 0.80570
0.00204 0.80570
0.00194 0.80560
0.00185 0.80560
0.00176 0.80560
0.00168 0.80550
0.00161 0.80550
0.00154 0.80540
0.00147 0.80540
0.00141 0.80540
0.00135 0.80540
0.00129 0.80530
0.00123 0.80530
0.00118 0.80530
0.00113 0.80520
0.00108 0.80520
0.00103 0.80520
0.00098 0.80520
0.00094 0.80520
0.00089 0.80510
0.00085 0.80510
0.00081 0.80510
0.00000 0.80490


==> detection_ade20k_val_Combined.txt <==
x y
1.00000 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93668 1.00000
0.93667 1.00000
0.93666 1.00000
0.93662 1.00000
0.93657 1.00000
0.93647 1.00000
0.93626 1.00000
0.93594 1.00000
0.93562 1.00000
0.93529 1.00000
0.93496 1.00000
0.93459 1.00000
0.93420 1.00000
0.93380 1.00000
0.93336 1.00000
0.93290 1.00000
0.93242 1.00000
0.93191 1.00000
0.93135 1.00000
0.93073 1.00000
0.93004 1.00000
0.92927 1.00000
0.92839 1.00000
0.92744 1.00000
0.92637 1.00000
0.92443 1.00000
0.92180 1.00000
0.91759 1.00000
0.91578 1.00000
0.91572 1.00000
0.91564 1.00000
0.91555 1.00000
0.91544 1.00000
0.91531 0.99990
0.91514 0.99990
0.91493 0.99990
0.91468 0.99990
0.91439 0.99990
0.91405 0.99990
0.91366 0.99990
0.91319 0.99990
0.91263 0.99990
0.91198 0.99980
0.91124 0.99980
0.91037 0.99980
0.90937 0.99980
0.90822 0.99980
0.90687 0.99980
0.90530 0.99970
0.90348 0.99970
0.90137 0.99970
0.89894 0.99970
0.89613 0.99960
0.89292 0.99960
0.88930 0.99950
0.88521 0.99950
0.88061 0.99940
0.87552 0.99930
0.87002 0.99920
0.86415 0.99910
0.85794 0.99900
0.85146 0.99890
0.84468 0.99870
0.83754 0.99850
0.83005 0.99840
0.82228 0.99820
0.81422 0.99790
0.80592 0.99770
0.79741 0.99750
0.78872 0.99720
0.77983 0.99690
0.77071 0.99660
0.76136 0.99620
0.75171 0.99580
0.74166 0.99540
0.73106 0.99500
0.71982 0.99460
0.70788 0.99410
0.69531 0.99360
0.68229 0.99310
0.66904 0.99260
0.65580 0.99200
0.64280 0.99140
0.63017 0.99080
0.61799 0.99010
0.60635 0.98940
0.59519 0.98870
0.58457 0.98800
0.57434 0.98720
0.56443 0.98640
0.55479 0.98550
0.54540 0.98460
0.53621 0.98360
0.52718 0.98260
0.51829 0.98160
0.50950 0.98050
0.50079 0.97930
0.49216 0.97810
0.48357 0.97680
0.47501 0.97550
0.46648 0.97410
0.45797 0.97270
0.44945 0.97120
0.44092 0.96960
0.43235 0.96800
0.42373 0.96630
0.41504 0.96450
0.40626 0.96260
0.39748 0.96060
0.38863 0.95850
0.37965 0.95630
0.37053 0.95400
0.36122 0.95150
0.35167 0.94900
0.34199 0.94630
0.33216 0.94350
0.32222 0.94050
0.31214 0.93750
0.30198 0.93430
0.29174 0.93110
0.28134 0.92760
0.27058 0.92400
0.25961 0.92020
0.24866 0.91630
0.23754 0.91220
0.22623 0.90790
0.21473 0.90340
0.20318 0.89880
0.19153 0.89400
0.17983 0.88900
0.16809 0.88400
0.15623 0.87890
0.14425 0.87370
0.13248 0.86850
0.12106 0.86330
0.10983 0.85810
0.09875 0.85300
0.08802 0.84800
0.07771 0.84320
0.06782 0.83860
0.05845 0.83410
0.04959 0.82980
0.04085 0.82560
0.03265 0.82160
0.02513 0.81790
0.01831 0.81450
0.01240 0.81150
0.00765 0.80900
0.00405 0.80700
0.00139 0.80560
0.00015 0.80500
0.00000 0.80490
0.00000 0.80490
0.00000 0.80490
0.00000 0.80490
0.00000 0.80490
0.00000 0.80490
0.00000 0.80490
0.00000 0.80490
0.00000 0.80490
0.00000 0.80490
0.00000 0.80490
0.00000 0.80490
0.00000 0.80490
0.00000 0.80490
0.00000 0.80490
0.00000 0.80490
0.00000 0.80490
0.00000 0.80490
0.00000 0.80490
0.00000 0.80490
0.00000 0.80490
0.00000 0.80490
0.00000 0.80490
0.00000 0.80490
0.00000 0.80490
0.00000 0.80490
0.00000 0.80490


==> detection_ade20k_val_hyperbolic.txt <==
x y
1.00000 1.00000
1.00000 1.00000
1.00000 1.00000
0.71561 0.94900
0.66699 0.93810
0.55016 0.91190
0.51857 0.90500
0.48976 0.89870
0.46333 0.89300
0.28310 0.85600
0.27071 0.85360
0.24803 0.84910
0.20949 0.84170
0.18539 0.83710
0.17815 0.83580
0.14662 0.82990
0.12612 0.82620
0.12155 0.82540
0.09115 0.82000
0.08801 0.81950
0.08499 0.81900
0.07406 0.81710
0.06473 0.81550
0.05671 0.81420
0.05145 0.81330
0.04248 0.81180
0.03866 0.81110
0.03522 0.81060
0.03211 0.81010
0.03114 0.80990
0.03020 0.80970
0.02930 0.80960
0.02757 0.80930
0.02444 0.80880
0.02372 0.80870
0.02234 0.80850
0.02104 0.80830
0.02043 0.80820
0.01983 0.80810
0.01815 0.80780
0.01711 0.80760
0.01567 0.80740
0.01522 0.80730
0.01478 0.80730
0.01436 0.80720
0.01317 0.80700
0.01206 0.80680
0.01139 0.80670
0.01106 0.80670
0.01014 0.80650
0.00930 0.80640
0.00852 0.80630
0.00828 0.80620
0.00781 0.80620
0.00737 0.80610
0.00716 0.80610
0.00676 0.80600
0.00657 0.80600
0.00638 0.80590
0.00620 0.80590
0.00602 0.80590
0.00551 0.80580
0.00504 0.80570
0.00461 0.80560
0.00435 0.80560
0.00422 0.80560
0.00410 0.80560
0.00386 0.80550
0.00375 0.80550
0.00353 0.80550
0.00332 0.80540
0.00322 0.80540
0.00313 0.80540
0.00294 0.80540
0.00285 0.80540
0.00268 0.80530
0.00252 0.80530
0.00244 0.80530
0.00229 0.80530
0.00222 0.80530
0.00215 0.80520
0.00208 0.80520
0.00195 0.80520
0.00189 0.80520
0.00183 0.80520
0.00166 0.80520
0.00160 0.80510
0.00155 0.80510
0.00135 0.80510
0.00131 0.80510
0.00126 0.80510
0.00122 0.80510
0.00109 0.80510
0.00105 0.80510
0.00098 0.80500
0.00094 0.80500
0.00088 0.80500
0.00081 0.80500
0.00078 0.80500
0.00070 0.80500
0.00068 0.80500
0.00065 0.80500
0.00062 0.80500
0.00056 0.80500
0.00053 0.80500
0.00049 0.80500
0.00047 0.80500
0.00045 0.80500
0.00043 0.80500
0.00041 0.80500
0.00039 0.80500
0.00038 0.80490
0.00036 0.80490
0.00034 0.80490
0.00033 0.80490
0.00031 0.80490
0.00030 0.80490
0.00028 0.80490
0.00027 0.80490
0.00026 0.80490
0.00024 0.80490
0.00023 0.80490
0.00022 0.80490
0.00020 0.80490
0.00018 0.80490
0.00017 0.80490
0.00016 0.80490
0.00015 0.80490
0.00014 0.80490
0.00013 0.80490
0.00011 0.80490
0.00010 0.80490
0.00009 0.80490
0.00008 0.80490
0.00008 0.80490
0.00007 0.80490
0.00006 0.80490
0.00006 0.80490
0.00004 0.80490
0.00003 0.80490
0.00003 0.80490
0.00002 0.80490
0.00002 0.80490
0.00001 0.80490
0.00000 0.80490


==> detection_city_val_Alpha.txt <==
x y
1.00000 1.00000
0.99999 1.00000
0.99999 1.00000
0.99997 1.00000
0.99994 1.00000
0.99989 1.00000
0.99981 1.00000
0.99970 1.00000
0.99956 1.00000
0.99938 1.00000
0.99916 1.00000
0.99889 1.00000
0.99857 1.00000
0.99819 1.00000
0.99774 1.00000
0.99720 1.00000
0.99658 1.00000
0.99584 1.00000
0.99497 1.00000
0.99394 1.00000
0.99273 1.00000
0.99128 1.00000
0.98957 0.99990
0.98756 0.99990
0.98522 0.99990
0.98248 0.99990
0.97934 0.99990
0.97577 0.99990
0.97178 0.99990
0.96740 0.99990
0.96265 0.99990
0.95758 0.99990
0.95224 0.99980
0.94669 0.99980
0.94099 0.99980
0.93517 0.99980
0.92929 0.99980
0.92343 0.99980
0.91761 0.99980
0.91186 0.99980
0.90620 0.99970
0.90067 0.99970
0.89527 0.99970
0.89001 0.99970
0.88490 0.99970
0.87995 0.99970
0.87516 0.99970
0.87053 0.99960
0.86607 0.99960
0.86177 0.99960
0.85764 0.99960
0.85367 0.99960
0.84988 0.99960
0.84624 0.99960
0.84275 0.99950
0.83941 0.99950
0.83622 0.99950
0.83317 0.99950
0.83025 0.99950
0.82745 0.99950
0.82476 0.99950
0.82217 0.99950
0.81968 0.99940
0.81728 0.99940
0.81496 0.99940
0.81270 0.99940
0.81051 0.99940
0.80838 0.99940
0.80630 0.99940
0.80427 0.99940
0.80228 0.99940
0.80033 0.99940
0.79840 0.99930
0.79650 0.99930
0.79463 0.99930
0.79279 0.99930
0.79097 0.99930
0.78916 0.99930
0.78738 0.99930
0.78562 0.99930
0.78388 0.99930
0.78215 0.99920
0.78044 0.99920
0.77875 0.99920
0.77707 0.99920
0.77541 0.99920
0.77377 0.99920
0.77213 0.99920
0.77052 0.99920
0.76892 0.99920
0.76735 0.99920
0.76578 0.99910
0.76424 0.99910
0.76270 0.99910
0.76118 0.99910
0.75968 0.99910
0.75819 0.99910
0.75671 0.99910
0.75524 0.99910
0.75378 0.99910
0.75233 0.99910
0.75088 0.99900
0.74945 0.99900
0.74801 0.99900
0.74658 0.99900
0.74515 0.99900
0.74372 0.99900
0.74227 0.99900
0.74081 0.99900
0.73934 0.99900
0.73784 0.99900
0.73632 0.99900
0.73476 0.99890
0.73316 0.99890
0.73152 0.99890
0.72982 0.99890
0.72805 0.99890
0.72620 0.99890
0.72426 0.99890
0.72222 0.99890
0.72007 0.99890
0.71778 0.99890
0.71534 0.99890
0.71273 0.99880
0.70993 0.99880
0.70693 0.99880
0.70370 0.99880
0.70023 0.99880
0.69648 0.99880
0.69245 0.99880
0.68809 0.99880
0.68341 0.99880
0.67837 0.99880
0.67297 0.99870
0.66719 0.99870
0.66101 0.99870
0.65444 0.99870
0.64749 0.99870
0.64015 0.99870
0.63244 0.99870
0.62439 0.99870
0.61601 0.99870
0.60734 0.99860
0.59843 0.99860
0.58931 0.99860
0.58003 0.99860
0.57064 0.99860
0.56119 0.99860
0.55175 0.99860
0.54235 0.99860
0.53306 0.99860
0.52392 0.99850
0.51496 0.99850
0.50623 0.99850
0.49777 0.99850
0.48959 0.99850
0.48174 0.99850
0.47422 0.99850
0.46704 0.99850
0.46021 0.99840
0.45374 0.99840
0.44762 0.99840
0.44184 0.99840
0.43640 0.99840
0.43128 0.99840
0.42646 0.99840
0.42193 0.99830
0.41766 0.99830
0.41364 0.99830
0.40985 0.99830
0.40627 0.99830
0.40289 0.99830
0.39969 0.99830
0.39664 0.99820
0.39375 0.99820
0.39098 0.99820
0.38834 0.99820
0.38580 0.99820
0.38336 0.99820
0.38101 0.99810
0.37874 0.99810
0.37654 0.99810
0.37440 0.99810
0.37231 0.99810
0.37028 0.99810
0.36829 0.99800
0.36634 0.99800
0.36443 0.99800
0.36255 0.99800
0.36070 0.99800
0.35888 0.99790
0.35707 0.99790
0.35529 0.99790
0.35352 0.99790
0.35176 0.99790
0.35002 0.99780
0.34828 0.99780
0.34654 0.99780
0.34479 0.99780
0.34305 0.99780
0.34130 0.99770
0.33954 0.99770
0.33777 0.99770
0.33598 0.99770
0.33418 0.99760
0.33235 0.99760
0.33049 0.99760
0.32861 0.99750
0.32669 0.99750
0.32475 0.99750
0.32276 0.99750
0.32075 0.99740
0.31870 0.99740
0.31661 0.99740
0.31449 0.99730
0.31233 0.99730
0.31014 0.99720
0.30792 0.99720
0.30565 0.99720
0.30334 0.99710
0.30097 0.99710
0.29856 0.99700
0.29608 0.99700
0.29354 0.99690
0.29095 0.99690
0.28830 0.99680
0.28558 0.99680
0.28280 0.99670
0.27995 0.99670
0.27703 0.99660
0.27404 0.99650
0.27097 0.99650
0.26782 0.99640
0.26459 0.99630
0.26127 0.99620
0.25784 0.99610
0.25427 0.99600
0.25055 0.99590
0.24666 0.99580
0.24257 0.99570
0.23826 0.99550
0.23371 0.99540
0.22886 0.99520
0.22367 0.99500
0.21804 0.99480
0.21191 0.99450
0.20516 0.99420
0.19759 0.99380
0.18886 0.99330
0.17853 0.99270
0.16610 0.99180
0.15076 0.99060
0.13060 0.98860
0.10019 0.98500
0.04574 0.97530
0.00000 0.96360


==> detection_city_val_Bayes.txt <==
x y
1.00000 1.00000
0.34517 0.99950
0.29262 0.99910
0.26533 0.99880
0.24707 0.99860
0.23340 0.99830
0.22245 0.99800
0.21331 0.99780
0.20543 0.99750
0.19851 0.99720
0.19234 0.99700
0.18674 0.99670
0.18161 0.99640
0.17686 0.99610
0.16827 0.99550
0.16435 0.99520
0.16062 0.99490
0.15707 0.99450
0.15367 0.99420
0.15040 0.99380
0.14127 0.99260
0.12289 0.98960
0.12054 0.98910
0.11825 0.98870
0.11601 0.98820
0.11172 0.98730
0.10965 0.98690
0.10763 0.98650
0.10566 0.98600
0.10374 0.98560
0.10186 0.98520
0.10003 0.98480
0.09825 0.98430
0.09651 0.98390
0.09481 0.98350
0.09315 0.98310
0.09153 0.98280
0.08690 0.98160
0.08543 0.98130
0.08399 0.98090
0.08259 0.98060
0.08122 0.98020
0.07988 0.97990
0.07857 0.97960
0.07729 0.97930
0.07604 0.97900
0.07482 0.97870
0.07246 0.97810
0.07131 0.97780
0.07019 0.97750
0.06909 0.97720
0.06802 0.97700
0.06697 0.97670
0.06594 0.97650
0.06493 0.97620
0.06395 0.97600
0.06298 0.97570
0.06202 0.97550
0.06109 0.97530
0.06017 0.97500
0.05927 0.97480
0.05839 0.97460
0.05667 0.97420
0.05583 0.97400
0.05500 0.97380
0.05420 0.97360
0.05340 0.97340
0.05262 0.97320
0.05185 0.97310
0.05035 0.97270
0.04962 0.97250
0.04889 0.97240
0.04818 0.97220
0.04749 0.97200
0.04680 0.97190
0.04612 0.97170
0.04479 0.97140
0.04415 0.97130
0.04351 0.97110
0.04288 0.97100
0.04225 0.97090
0.04164 0.97070
0.04103 0.97060
0.04043 0.97050
0.03984 0.97030
0.03926 0.97020
0.03868 0.97010
0.03811 0.97000
0.03755 0.96980
0.03700 0.96970
0.03645 0.96960
0.03590 0.96950
0.03537 0.96940
0.03484 0.96930
0.03431 0.96910
0.03380 0.96900
0.03328 0.96890
0.03278 0.96880
0.03228 0.96870
0.03178 0.96860
0.03129 0.96850
0.03081 0.96840
0.03033 0.96830
0.02986 0.96820
0.02939 0.96810
0.02892 0.96810
0.02847 0.96800
0.02801 0.96790
0.02756 0.96780
0.02712 0.96770
0.02668 0.96760
0.02624 0.96750
0.02581 0.96750
0.02538 0.96740
0.02496 0.96730
0.02454 0.96720
0.02412 0.96710
0.02371 0.96710
0.02331 0.96700
0.02291 0.96690
0.02251 0.96690
0.02211 0.96680
0.02172 0.96670
0.02134 0.96660
0.02096 0.96660
0.02058 0.96650
0.02020 0.96640
0.01983 0.96640
0.01946 0.96630
0.01910 0.96630
0.01874 0.96620
0.01839 0.96610
0.01803 0.96610
0.01769 0.96600
0.01734 0.96600
0.01700 0.96590
0.01667 0.96580
0.01633 0.96580
0.01601 0.96570
0.01568 0.96570
0.01536 0.96560
0.01505 0.96560
0.01473 0.96550
0.01442 0.96550
0.01412 0.96540
0.01381 0.96540
0.01352 0.96540
0.01322 0.96530
0.01293 0.96530
0.01265 0.96520
0.01237 0.96520
0.01209 0.96510
0.01181 0.96510
0.01154 0.96510
0.01128 0.96500
0.01101 0.96500
0.01075 0.96500
0.01049 0.96490
0.01024 0.96490
0.00999 0.96480
0.00974 0.96480
0.00925 0.96470
0.00901 0.96470
0.00878 0.96470
0.00855 0.96470
0.00832 0.96460
0.00810 0.96460
0.00788 0.96460
0.00766 0.96450
0.00745 0.96450
0.00724 0.96450
0.00703 0.96450
0.00683 0.96440
0.00664 0.96440
0.00644 0.96440
0.00625 0.96440
0.00606 0.96430
0.00588 0.96430
0.00570 0.96430
0.00552 0.96430
0.00535 0.96430
0.00518 0.96420
0.00501 0.96420
0.00485 0.96420
0.00469 0.96420
0.00453 0.96420
0.00438 0.96420
0.00423 0.96410
0.00408 0.96410
0.00394 0.96410
0.00380 0.96410
0.00367 0.96410
0.00353 0.96410
0.00340 0.96410
0.00328 0.96400
0.00316 0.96400
0.00304 0.96400
0.00293 0.96400
0.00282 0.96400
0.00271 0.96400
0.00260 0.96400
0.00250 0.96400
0.00240 0.96390
0.00231 0.96390
0.00222 0.96390
0.00213 0.96390
0.00204 0.96390
0.00196 0.96390
0.00187 0.96390
0.00179 0.96390
0.00172 0.96390
0.00164 0.96390
0.00157 0.96390
0.00150 0.96380
0.00143 0.96380
0.00137 0.96380
0.00130 0.96380
0.00124 0.96380
0.00118 0.96380
0.00113 0.96380
0.00107 0.96380
0.00102 0.96380
0.00092 0.96380
0.00088 0.96380
0.00083 0.96380
0.00079 0.96380
0.00075 0.96380
0.00071 0.96380
0.00067 0.96380
0.00063 0.96380
0.00060 0.96370
0.00057 0.96370
0.00053 0.96370
0.00050 0.96370
0.00047 0.96370
0.00045 0.96370
0.00042 0.96370
0.00000 0.96370


==> detection_city_val_Combined.txt <==
x y
0.90938 1.00000
0.90938 1.00000
0.90938 1.00000
0.90938 1.00000
0.90938 1.00000
0.90938 1.00000
0.90938 1.00000
0.90938 1.00000
0.90938 1.00000
0.90938 1.00000
0.90938 1.00000
0.90938 1.00000
0.90938 1.00000
0.90938 1.00000
0.90938 1.00000
0.90938 1.00000
0.90938 1.00000
0.90938 1.00000
0.90938 1.00000
0.90938 1.00000
0.90938 1.00000
0.90938 1.00000
0.90938 1.00000
0.90938 1.00000
0.90938 1.00000
0.90938 1.00000
0.90938 1.00000
0.90904 1.00000
0.90759 1.00000
0.90547 1.00000
0.90309 1.00000
0.90078 1.00000
0.89868 1.00000
0.89010 1.00000
0.88905 1.00000
0.88431 1.00000
0.88009 1.00000
0.87869 1.00000
0.87694 1.00000
0.87105 1.00000
0.86608 1.00000
0.85517 1.00000
0.85202 1.00000
0.84957 1.00000
0.84390 0.99990
0.82929 0.99990
0.82141 0.99990
0.81056 0.99990
0.75506 0.99980
0.72418 0.99970
0.68132 0.99970
0.51017 0.99950
0.42427 0.99930
0.39254 0.99930
0.33781 0.99910
0.31177 0.99900
0.28748 0.99890
0.24950 0.99870
0.23643 0.99860
0.22633 0.99850
0.20105 0.99810
0.19658 0.99800
0.19249 0.99790
0.17276 0.99730
0.16730 0.99710
0.16221 0.99690
0.15977 0.99680
0.15740 0.99670
0.15509 0.99650
0.15284 0.99640
0.15063 0.99630
0.14846 0.99620
0.14633 0.99610
0.14217 0.99580
0.13614 0.99540
0.13417 0.99530
0.13221 0.99510
0.13028 0.99500
0.12837 0.99480
0.12273 0.99430
0.12086 0.99420
0.11899 0.99400
0.11712 0.99380
0.11151 0.99320
0.10962 0.99300
0.10581 0.99250
0.10193 0.99200
0.09794 0.99150
0.09589 0.99120
0.09379 0.99090
0.09166 0.99060
0.08949 0.99030
0.08725 0.98990
0.08493 0.98950
0.08258 0.98920
0.08011 0.98870
0.07760 0.98830
0.07507 0.98780
0.07246 0.98730
0.06976 0.98680
0.06685 0.98620
0.06388 0.98560
0.06115 0.98490
0.05847 0.98430
0.05317 0.98300
0.05046 0.98230
0.04761 0.98150
0.04440 0.98070
0.04127 0.97980
0.03825 0.97890
0.03533 0.97800
0.03234 0.97700
0.02952 0.97610
0.02674 0.97520
0.02408 0.97420
0.02130 0.97320
0.01863 0.97220
0.01622 0.97120
0.01390 0.97030
0.01177 0.96950
0.00937 0.96840
0.00703 0.96740
0.00515 0.96650
0.00364 0.96570
0.00234 0.96510
0.00132 0.96450
0.00076 0.96420
0.00036 0.96390
0.00006 0.96370
0.00000 0.96370
0.00000 0.96370
0.00000 0.96370
0.00000 0.96370
0.00000 0.96370
0.00000 0.96370
0.00000 0.96370
0.00000 0.96370
0.00000 0.96370
0.00000 0.96370
0.00000 0.96370
0.00000 0.96370
0.00000 0.96370
0.00000 0.96370
0.00000 0.96370
0.00000 0.96370
0.00000 0.96370
0.00000 0.96370
0.00000 0.96370
0.00000 0.96370


==> detection_coco10k_val_Alpha.txt <==
x y
1.00000 1.00000
0.99989 1.00000
0.99971 1.00000
0.99954 1.00000
0.99935 1.00000
0.99917 1.00000
0.99899 1.00000
0.99881 1.00000
0.99864 1.00000
0.99847 1.00000
0.99830 1.00000
0.99813 1.00000
0.99796 1.00000
0.99780 1.00000
0.99763 1.00000
0.99747 1.00000
0.99730 1.00000
0.99713 1.00000
0.99697 1.00000
0.99680 1.00000
0.99664 1.00000
0.99648 1.00000
0.99632 1.00000
0.99616 1.00000
0.99600 1.00000
0.99584 1.00000
0.99568 1.00000
0.99553 1.00000
0.99537 1.00000
0.99521 1.00000
0.99506 1.00000
0.99490 1.00000
0.99475 1.00000
0.99459 1.00000
0.99444 1.00000
0.99429 1.00000
0.99414 1.00000
0.99399 1.00000
0.99384 1.00000
0.99369 1.00000
0.99354 1.00000
0.99340 1.00000
0.99325 1.00000
0.99311 1.00000
0.99296 1.00000
0.99282 1.00000
0.99267 1.00000
0.99253 1.00000
0.99238 1.00000
0.99224 1.00000
0.99209 1.00000
0.99195 1.00000
0.99180 1.00000
0.99166 0.99990
0.99151 0.99990
0.99137 0.99990
0.99123 0.99990
0.99108 0.99990
0.99094 0.99990
0.99079 0.99990
0.99065 0.99990
0.99051 0.99990
0.99022 0.99990
0.99008 0.99990
0.98994 0.99990
0.98965 0.99990
0.98951 0.99990
0.98936 0.99990
0.98922 0.99990
0.98908 0.99990
0.98893 0.99990
0.98879 0.99990
0.98864 0.99990
0.98850 0.99990
0.98835 0.99990
0.98821 0.99990
0.98806 0.99990
0.98792 0.99990
0.98777 0.99990
0.98762 0.99990
0.98748 0.99990
0.98733 0.99990
0.98718 0.99990
0.98704 0.99990
0.98689 0.99990
0.98675 0.99990
0.98660 0.99990
0.98645 0.99990
0.98631 0.99990
0.98616 0.99990
0.98601 0.99990
0.98586 0.99990
0.98571 0.99990
0.98556 0.99990
0.98541 0.99990
0.98526 0.99990
0.98511 0.99990
0.98496 0.99990
0.98481 0.99990
0.98466 0.99990
0.98450 0.99990
0.98435 0.99990
0.98420 0.99990
0.98404 0.99990
0.98389 0.99980
0.98373 0.99980
0.98358 0.99980
0.98342 0.99980
0.98326 0.99980
0.98310 0.99980
0.98294 0.99980
0.98278 0.99980
0.98262 0.99980
0.98246 0.99980
0.98230 0.99980
0.98214 0.99980
0.98197 0.99980
0.98181 0.99980
0.98164 0.99980
0.98148 0.99980
0.98097 0.99980
0.98080 0.99980
0.98063 0.99980
0.98046 0.99980
0.98029 0.99980
0.98011 0.99980
0.97994 0.99980
0.97976 0.99980
0.97958 0.99970
0.97940 0.99970
0.97922 0.99970
0.97904 0.99970
0.97885 0.99970
0.97867 0.99970
0.97848 0.99970
0.97829 0.99970
0.97810 0.99970
0.97791 0.99970
0.97771 0.99970
0.97752 0.99970
0.97732 0.99970
0.97712 0.99970
0.97691 0.99970
0.97671 0.99960
0.97650 0.99960
0.97629 0.99960
0.97607 0.99960
0.97586 0.99960
0.97564 0.99960
0.97542 0.99960
0.97520 0.99960
0.97497 0.99960
0.97474 0.99960
0.97451 0.99950
0.97427 0.99950
0.97403 0.99950
0.97379 0.99950
0.97354 0.99950
0.97329 0.99950
0.97304 0.99950
0.97278 0.99940
0.97251 0.99940
0.97224 0.99940
0.97196 0.99940
0.97168 0.99940
0.97139 0.99930
0.97110 0.99930
0.97080 0.99930
0.97049 0.99930
0.97017 0.99920
0.96985 0.99920
0.96952 0.99920
0.96918 0.99910
0.96883 0.99910
0.96847 0.99910
0.96811 0.99900
0.96774 0.99900
0.96735 0.99900
0.96695 0.99890
0.96655 0.99890
0.96613 0.99880
0.96570 0.99880
0.96525 0.99870
0.96479 0.99870
0.96431 0.99860
0.96381 0.99860
0.96330 0.99850
0.96276 0.99840
0.96220 0.99830
0.96161 0.99830
0.96099 0.99820
0.96035 0.99810
0.95967 0.99800
0.95895 0.99790
0.95820 0.99780
0.95741 0.99760
0.95657 0.99750
0.95569 0.99740
0.95475 0.99720
0.95375 0.99700
0.95268 0.99680
0.95153 0.99660
0.95029 0.99630
0.94896 0.99610
0.94752 0.99580
0.94595 0.99540
0.94425 0.99510
0.94240 0.99460
0.94037 0.99420
0.93568 0.99300
0.93296 0.99230
0.92997 0.99150
0.92663 0.99060
0.92292 0.98960
0.91876 0.98840
0.91410 0.98700
0.90881 0.98550
0.90280 0.98370
0.89596 0.98160
0.88814 0.97920
0.87913 0.97630
0.86882 0.97300
0.85693 0.96920
0.84331 0.96490
0.80987 0.95400
0.78964 0.94750
0.76667 0.94000
0.74091 0.93160
0.71244 0.92220
0.68132 0.91210
0.64790 0.90110
0.61275 0.88930
0.57674 0.87700
0.54069 0.86440
0.50506 0.85160
0.47065 0.83920
0.43694 0.82700
0.40339 0.81490
0.36976 0.80270
0.33578 0.79030
0.30113 0.77760
0.26538 0.76430
0.22839 0.75020
0.19003 0.73550
0.15061 0.72030
0.11089 0.70490
0.07237 0.68990
0.03733 0.67650
0.01007 0.66630
0.00001 0.66260


==> detection_coco10k_val_Bayes.txt <==
x y
1.00000 1.00000
0.90714 0.99570
0.85798 0.99250
0.80611 0.98750
0.77391 0.98340
0.75000 0.97980
0.73070 0.97650
0.72219 0.97490
0.68134 0.96640
0.62745 0.95290
0.59066 0.94200
0.58273 0.93940
0.57483 0.93680
0.57089 0.93540
0.56695 0.93410
0.56301 0.93270
0.55905 0.93130
0.55508 0.92990
0.55109 0.92840
0.54709 0.92700
0.54307 0.92550
0.53904 0.92400
0.53500 0.92240
0.53094 0.92090
0.52275 0.91770
0.51862 0.91610
0.51030 0.91280
0.46695 0.89470
0.45341 0.88880
0.44886 0.88680
0.44428 0.88480
0.43045 0.87860
0.42582 0.87650
0.41650 0.87230
0.40713 0.86800
0.39771 0.86370
0.39299 0.86150
0.38825 0.85930
0.38350 0.85710
0.37876 0.85490
0.37401 0.85270
0.36926 0.85040
0.35976 0.84590
0.35500 0.84370
0.35024 0.84140
0.33596 0.83460
0.33120 0.83230
0.32648 0.83000
0.32176 0.82770
0.31236 0.82320
0.30767 0.82090
0.28441 0.80950
0.27981 0.80720
0.27068 0.80270
0.26614 0.80040
0.26163 0.79820
0.25714 0.79590
0.25269 0.79370
0.24826 0.79150
0.24385 0.78930
0.23511 0.78490
0.23079 0.78270
0.22650 0.78050
0.22225 0.77840
0.21804 0.77630
0.21385 0.77420
0.20970 0.77210
0.20559 0.77000
0.19747 0.76580
0.19347 0.76380
0.17787 0.75580
0.17407 0.75390
0.17032 0.75200
0.16661 0.75010
0.16294 0.74820
0.15573 0.74440
0.15218 0.74260
0.14868 0.74080
0.14522 0.73900
0.13845 0.73550
0.12550 0.72870
0.12238 0.72710
0.11931 0.72550
0.11628 0.72390
0.11330 0.72240
0.11037 0.72080
0.10748 0.71930
0.10463 0.71780
0.10184 0.71640
0.09910 0.71490
0.09641 0.71350
0.08613 0.70810
0.08368 0.70680
0.07208 0.70060
0.06777 0.69820
0.06167 0.69490
0.05973 0.69390
0.05417 0.69090
0.05239 0.68990
0.04570 0.68630
0.04412 0.68540
0.04110 0.68380
0.03965 0.68300
0.03823 0.68220
0.03684 0.68150
0.03549 0.68080
0.03417 0.68010
0.03288 0.67940
0.03163 0.67870
0.02811 0.67690
0.02488 0.67520
0.02387 0.67460
0.02289 0.67410
0.02194 0.67360
0.02012 0.67270
0.01925 0.67220
0.01841 0.67180
0.01463 0.66990
0.01264 0.66890
0.01143 0.66830
0.01086 0.66800
0.00978 0.66750
0.00928 0.66720
0.00880 0.66700
0.00833 0.66670
0.00789 0.66650
0.00748 0.66630
0.00708 0.66610
0.00670 0.66590
0.00633 0.66570
0.00566 0.66540
0.00423 0.66460
0.00399 0.66450
0.00376 0.66440
0.00355 0.66430
0.00315 0.66410
0.00297 0.66400
0.00279 0.66390
0.00263 0.66380
0.00232 0.66360
0.00218 0.66360
0.00205 0.66350
0.00180 0.66340
0.00168 0.66330
0.00157 0.66330
0.00146 0.66320
0.00127 0.66320
0.00117 0.66310
0.00108 0.66310
0.00092 0.66300
0.00000 0.66260


==> detection_coco10k_val_Combined.txt <==
x y
1.00000 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90250 1.00000
0.90247 1.00000
0.90220 1.00000
0.90202 1.00000
0.90179 1.00000
0.90149 1.00000
0.90112 1.00000
0.90070 1.00000
0.90022 1.00000
0.89914 1.00000
0.89851 1.00000
0.89783 1.00000
0.89712 1.00000
0.89637 1.00000
0.89556 1.00000
0.89467 1.00000
0.89258 1.00000
0.89142 1.00000
0.88944 1.00000
0.88643 1.00000
0.88174 1.00000
0.87793 1.00000
0.87111 1.00000
0.86792 1.00000
0.86727 1.00000
0.86654 0.99990
0.86572 0.99990
0.86480 0.99990
0.86376 0.99990
0.86260 0.99990
0.86131 0.99990
0.85987 0.99980
0.85827 0.99980
0.85650 0.99980
0.85452 0.99970
0.85232 0.99970
0.84984 0.99960
0.84708 0.99950
0.84061 0.99940
0.83680 0.99920
0.83256 0.99910
0.82781 0.99890
0.82238 0.99880
0.81619 0.99860
0.80924 0.99830
0.80157 0.99810
0.79335 0.99770
0.78472 0.99740
0.77578 0.99690
0.76660 0.99640
0.75723 0.99590
0.74759 0.99520
0.73766 0.99430
0.72749 0.99340
0.71706 0.99240
0.70644 0.99120
0.69571 0.99010
0.68515 0.98890
0.67478 0.98770
0.66460 0.98650
0.65467 0.98530
0.63556 0.98270
0.62624 0.98130
0.61699 0.97980
0.60785 0.97830
0.59885 0.97690
0.58998 0.97540
0.58128 0.97380
0.57285 0.97230
0.56467 0.97070
0.55663 0.96900
0.54876 0.96730
0.54098 0.96550
0.53332 0.96370
0.52568 0.96180
0.51807 0.95980
0.51045 0.95780
0.50282 0.95570
0.49520 0.95350
0.48759 0.95130
0.47999 0.94890
0.47241 0.94660
0.46483 0.94410
0.45729 0.94150
0.44978 0.93880
0.44223 0.93610
0.43467 0.93320
0.42707 0.93020
0.41944 0.92710
0.41171 0.92390
0.40391 0.92060
0.39601 0.91710
0.38803 0.91350
0.37991 0.90970
0.36325 0.90160
0.35466 0.89720
0.33694 0.88790
0.32779 0.88290
0.31841 0.87770
0.30881 0.87220
0.28903 0.86060
0.27893 0.85450
0.26868 0.84820
0.25821 0.84170
0.24754 0.83500
0.23671 0.82810
0.22577 0.82110
0.21472 0.81390
0.20355 0.80660
0.19226 0.79920
0.18090 0.79170
0.16943 0.78400
0.15784 0.77620
0.14609 0.76830
0.13414 0.76020
0.12182 0.75190
0.10880 0.74320
0.09695 0.73510
0.08592 0.72730
0.07538 0.71980
0.06512 0.71230
0.05485 0.70470
0.03472 0.68970
0.02120 0.67920
0.01581 0.67500
0.01122 0.67130
0.00754 0.66840
0.00474 0.66620
0.00272 0.66470
0.00138 0.66360
0.00064 0.66310
0.00026 0.66280
0.00008 0.66270
0.00001 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260
0.00000 0.66260


==> detection_coco10k_val_hyperbolic.txt <==
x y
1.00000 1.00000
1.00000 1.00000
1.00000 1.00000
0.84881 0.95010
0.82121 0.94160
0.79145 0.93240
0.76059 0.92270
0.66810 0.89260
0.63855 0.88280
0.60999 0.87340
0.58250 0.86430
0.55615 0.85560
0.53097 0.84720
0.50699 0.83930
0.48414 0.83170
0.46238 0.82450
0.40334 0.80470
0.32260 0.77730
0.25936 0.75550
0.24845 0.75170
0.20959 0.73820
0.17018 0.72440
0.13876 0.71330
0.11357 0.70430
0.09329 0.69700
0.07684 0.69110
0.06345 0.68620
0.05249 0.68220
0.04352 0.67890
0.03613 0.67620
0.03005 0.67390
0.02502 0.67210
0.02087 0.67050
0.01742 0.66920
0.01456 0.66820
0.00590 0.66490
0.00409 0.66420
0.00282 0.66370
0.00224 0.66350
0.00192 0.66340
0.00135 0.66310
0.00129 0.66310
0.00124 0.66310
0.00110 0.66300
0.00101 0.66300
0.00093 0.66300
0.00089 0.66300
0.00085 0.66290
0.00082 0.66290
0.00078 0.66290
0.00069 0.66290
0.00066 0.66290
0.00063 0.66290
0.00060 0.66280
0.00058 0.66280
0.00055 0.66280
0.00053 0.66280
0.00050 0.66280
0.00048 0.66280
0.00046 0.66280
0.00044 0.66280
0.00042 0.66280
0.00040 0.66280
0.00038 0.66280
0.00037 0.66270
0.00035 0.66270
0.00032 0.66270
0.00030 0.66270
0.00029 0.66270
0.00027 0.66270
0.00026 0.66270
0.00024 0.66270
0.00023 0.66270
0.00022 0.66270
0.00021 0.66270
0.00020 0.66270
0.00019 0.66270
0.00018 0.66270
0.00017 0.66270
0.00016 0.66270
0.00015 0.66270
0.00014 0.66270
0.00014 0.66270
0.00013 0.66270
0.00012 0.66270
0.00011 0.66260
0.00010 0.66260
0.00009 0.66260
0.00009 0.66260
0.00008 0.66260
0.00008 0.66260
0.00007 0.66260
0.00006 0.66260
0.00006 0.66260
0.00005 0.66260
0.00005 0.66260
0.00004 0.66260
0.00004 0.66260
0.00004 0.66260
0.00004 0.66260
0.00003 0.66260
0.00003 0.66260
0.00003 0.66260
0.00002 0.66260
0.00002 0.66260
0.00002 0.66260
0.00001 0.66260
0.00001 0.66260
0.00001 0.66260
0.00001 0.66260
0.00001 0.66260
0.00000 0.66260


==> detection_kitti_val_Alpha.txt <==
x y
1.00000 1.00000
0.99984 1.00000
0.99958 1.00000
0.99849 1.00000
0.99509 0.99990
0.99066 0.99980
0.98686 0.99970
0.98399 0.99960
0.98180 0.99950
0.98003 0.99950
0.97848 0.99940
0.97677 0.99930
0.97435 0.99920
0.97039 0.99910
0.96419 0.99900
0.95583 0.99880
0.94615 0.99860
0.93620 0.99840
0.92688 0.99820
0.91836 0.99790
0.91054 0.99770
0.90324 0.99750
0.89615 0.99720
0.88887 0.99700
0.88065 0.99680
0.87015 0.99660
0.85574 0.99630
0.84006 0.99610
0.82595 0.99590
0.81456 0.99570
0.80573 0.99550
0.79947 0.99520
0.79487 0.99500
0.79126 0.99480
0.78828 0.99470
0.78573 0.99450
0.78346 0.99430
0.78141 0.99410
0.77951 0.99400
0.77774 0.99380
0.77602 0.99370
0.77433 0.99350
0.77263 0.99340
0.77090 0.99320
0.76911 0.99310
0.76722 0.99300
0.76519 0.99280
0.76297 0.99270
0.76042 0.99250
0.75738 0.99240
0.75367 0.99220
0.74896 0.99200
0.74282 0.99180
0.73470 0.99160
0.72392 0.99130
0.70970 0.99100
0.69130 0.99070
0.66804 0.99040
0.63989 0.99010
0.60796 0.98970
0.57392 0.98940
0.54005 0.98910
0.50834 0.98880
0.48023 0.98850
0.45630 0.98820
0.43669 0.98790
0.42114 0.98760
0.40918 0.98730
0.39988 0.98710
0.39253 0.98690
0.38658 0.98670
0.38164 0.98650
0.37742 0.98630
0.37372 0.98620
0.37039 0.98600
0.36736 0.98590
0.36454 0.98570
0.36193 0.98560
0.35948 0.98540
0.35718 0.98530
0.35500 0.98520
0.35292 0.98500
0.35094 0.98490
0.34904 0.98480
0.34721 0.98460
0.34545 0.98450
0.34374 0.98440
0.34208 0.98430
0.34046 0.98420
0.33888 0.98400
0.33732 0.98390
0.33579 0.98380
0.33430 0.98370
0.33283 0.98360
0.33138 0.98350
0.32995 0.98330
0.32855 0.98320
0.32716 0.98310
0.32579 0.98300
0.32446 0.98290
0.32311 0.98280
0.32180 0.98270
0.32050 0.98260
0.31921 0.98250
0.31793 0.98240
0.31667 0.98230
0.31543 0.98210
0.31419 0.98200
0.31298 0.98190
0.31178 0.98180
0.31058 0.98170
0.30940 0.98160
0.30823 0.98150
0.30707 0.98140
0.30592 0.98130
0.30476 0.98120
0.30361 0.98110
0.30248 0.98100
0.30134 0.98090
0.30021 0.98080
0.29908 0.98070
0.29795 0.98050
0.29684 0.98040
0.29571 0.98030
0.29459 0.98020
0.29348 0.98010
0.29237 0.98000
0.29126 0.97990
0.29016 0.97980
0.28906 0.97970
0.28796 0.97960
0.28687 0.97950
0.28578 0.97940
0.28470 0.97920
0.28362 0.97910
0.28255 0.97900
0.28148 0.97890
0.28041 0.97880
0.27936 0.97870
0.27829 0.97860
0.27724 0.97840
0.27618 0.97830
0.27513 0.97820
0.27407 0.97810
0.27301 0.97800
0.27195 0.97790
0.27089 0.97770
0.26983 0.97760
0.26879 0.97750
0.26773 0.97740
0.26668 0.97730
0.26563 0.97710
0.26459 0.97700
0.26354 0.97690
0.26250 0.97680
0.26145 0.97660
0.26040 0.97650
0.25935 0.97640
0.25829 0.97630
0.25723 0.97610
0.25618 0.97600
0.25511 0.97590
0.25405 0.97570
0.25299 0.97560
0.25194 0.97550
0.25088 0.97530
0.24982 0.97520
0.24875 0.97500
0.24769 0.97490
0.24662 0.97480
0.24555 0.97460
0.24447 0.97450
0.24338 0.97430
0.24230 0.97420
0.24121 0.97400
0.24012 0.97390
0.23903 0.97370
0.23795 0.97360
0.23687 0.97340
0.23579 0.97330
0.23471 0.97310
0.23363 0.97300
0.23254 0.97280
0.23146 0.97260
0.23035 0.97250
0.22924 0.97230
0.22812 0.97210
0.22700 0.97200
0.22587 0.97180
0.22473 0.97160
0.22358 0.97140
0.22243 0.97130
0.22128 0.97110
0.22013 0.97090
0.21897 0.97070
0.21779 0.97050
0.21662 0.97030
0.21541 0.97010
0.21421 0.96990
0.21300 0.96970
0.21178 0.96950
0.21055 0.96930
0.20932 0.96910
0.20809 0.96890
0.20685 0.96870
0.20562 0.96850
0.20439 0.96820
0.20313 0.96800
0.20188 0.96780
0.20061 0.96750
0.19933 0.96730
0.19804 0.96710
0.19673 0.96680
0.19541 0.96660
0.19407 0.96630
0.19272 0.96600
0.19135 0.96580
0.18996 0.96550
0.18855 0.96520
0.18712 0.96490
0.18566 0.96460
0.18419 0.96430
0.18269 0.96400
0.18116 0.96370
0.17961 0.96340
0.17803 0.96310
0.17642 0.96270
0.17478 0.96240
0.17312 0.96200
0.17142 0.96160
0.16970 0.96130
0.16795 0.96090
0.16616 0.96050
0.16434 0.96000
0.16247 0.95960
0.16055 0.95920
0.15858 0.95870
0.15656 0.95820
0.15446 0.95770
0.15228 0.95720
0.15001 0.95660
0.14764 0.95600
0.14516 0.95540
0.14255 0.95480
0.13977 0.95410
0.13684 0.95330
0.13368 0.95250
0.13024 0.95160
0.12644 0.95060
0.12220 0.94940
0.11737 0.94810
0.11163 0.94650
0.10453 0.94450
0.09489 0.94170
0.07912 0.93690
0.00000 0.90970


==> detection_kitti_val_Bayes.txt <==
x y
1.00000 1.00000
0.36818 0.99520
0.31999 0.99270
0.29408 0.99080
0.27640 0.98930
0.26300 0.98800
0.24320 0.98570
0.23543 0.98470
0.22859 0.98380
0.20721 0.98040
0.17549 0.97400
0.17267 0.97340
0.15979 0.97020
0.15741 0.96950
0.15509 0.96890
0.14840 0.96700
0.13035 0.96150
0.12668 0.96030
0.12488 0.95970
0.12310 0.95910
0.11962 0.95790
0.11623 0.95680
0.11457 0.95620
0.11294 0.95560
0.10815 0.95390
0.10660 0.95330
0.10356 0.95220
0.10207 0.95160
0.09914 0.95050
0.09771 0.95000
0.09216 0.94780
0.09082 0.94730
0.08950 0.94680
0.08820 0.94630
0.08691 0.94580
0.08565 0.94530
0.08317 0.94430
0.08196 0.94380
0.08076 0.94330
0.07958 0.94290
0.07842 0.94240
0.07728 0.94190
0.07615 0.94150
0.07503 0.94100
0.07394 0.94060
0.07286 0.94020
0.07179 0.93970
0.07074 0.93930
0.06971 0.93890
0.06869 0.93850
0.06768 0.93810
0.06669 0.93760
0.06571 0.93720
0.06475 0.93690
0.06380 0.93650
0.06194 0.93570
0.06103 0.93530
0.06013 0.93500
0.05925 0.93460
0.05837 0.93420
0.05751 0.93390
0.05666 0.93350
0.05583 0.93320
0.05500 0.93280
0.05419 0.93250
0.05338 0.93220
0.05259 0.93180
0.05180 0.93150
0.05103 0.93120
0.05027 0.93090
0.04952 0.93060
0.04878 0.93030
0.04805 0.93000
0.04733 0.92970
0.04662 0.92940
0.04592 0.92910
0.04523 0.92880
0.04454 0.92850
0.04387 0.92820
0.04320 0.92790
0.04255 0.92770
0.04190 0.92740
0.04126 0.92710
0.04063 0.92690
0.04000 0.92660
0.03939 0.92630
0.03878 0.92610
0.03818 0.92580
0.03758 0.92560
0.03700 0.92530
0.03642 0.92510
0.03585 0.92490
0.03529 0.92460
0.03473 0.92440
0.03418 0.92410
0.03364 0.92390
0.03311 0.92370
0.03258 0.92350
0.03205 0.92320
0.03154 0.92300
0.03103 0.92280
0.03052 0.92260
0.03002 0.92240
0.02953 0.92220
0.02904 0.92200
0.02856 0.92180
0.02809 0.92160
0.02762 0.92140
0.02715 0.92120
0.02624 0.92080
0.02579 0.92060
0.02535 0.92040
0.02449 0.92000
0.02406 0.91980
0.02363 0.91970
0.02322 0.91950
0.02281 0.91930
0.02240 0.91910
0.02200 0.91900
0.02161 0.91880
0.02122 0.91860
0.02083 0.91850
0.02045 0.91830
0.02007 0.91810
0.01970 0.91800
0.01933 0.91780
0.01897 0.91770
0.01861 0.91750
0.01826 0.91740
0.01791 0.91720
0.01756 0.91710
0.01722 0.91690
0.01688 0.91680
0.01654 0.91660
0.01621 0.91650
0.01589 0.91630
0.01557 0.91620
0.01525 0.91610
0.01493 0.91590
0.01462 0.91580
0.01432 0.91570
0.01401 0.91550
0.01371 0.91540
0.01342 0.91530
0.01313 0.91520
0.01284 0.91500
0.01256 0.91490
0.01228 0.91480
0.01201 0.91470
0.01174 0.91460
0.01147 0.91440
0.01121 0.91430
0.01095 0.91420
0.01069 0.91410
0.01044 0.91400
0.01020 0.91390
0.00995 0.91380
0.00971 0.91370
0.00948 0.91360
0.00924 0.91350
0.00901 0.91340
0.00879 0.91330
0.00856 0.91320
0.00835 0.91310
0.00813 0.91300
0.00792 0.91290
0.00772 0.91280
0.00751 0.91280
0.00732 0.91270
0.00712 0.91260
0.00693 0.91250
0.00674 0.91240
0.00655 0.91230
0.00637 0.91230
0.00619 0.91220
0.00602 0.91210
0.00585 0.91200
0.00568 0.91200
0.00551 0.91190
0.00535 0.91180
0.00519 0.91180
0.00504 0.91170
0.00489 0.91160
0.00475 0.91160
0.00460 0.91150
0.00446 0.91150
0.00433 0.91140
0.00420 0.91130
0.00407 0.91130
0.00395 0.91120
0.00382 0.91120
0.00370 0.91110
0.00359 0.91110
0.00348 0.91100
0.00336 0.91100
0.00326 0.91100
0.00305 0.91090
0.00295 0.91080
0.00285 0.91080
0.00275 0.91080
0.00266 0.91070
0.00257 0.91070
0.00248 0.91060
0.00239 0.91060
0.00231 0.91060
0.00223 0.91050
0.00215 0.91050
0.00207 0.91050
0.00200 0.91040
0.00192 0.91040
0.00185 0.91040
0.00178 0.91040
0.00171 0.91030
0.00165 0.91030
0.00000 0.90970


==> detection_kitti_val_Combined.txt <==
x y
11.00000 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97766 1.00000
0.97765 1.00000
0.97765 1.00000
0.97763 1.00000
0.97739 1.00000
0.97691 1.00000
0.97645 1.00000
0.97601 1.00000
0.97554 1.00000
0.97509 1.00000
0.97464 1.00000
0.97418 1.00000
0.97368 1.00000
0.97314 1.00000
0.97253 1.00000
0.97184 1.00000
0.97109 1.00000
0.97025 1.00000
0.96934 1.00000
0.96836 1.00000
0.96733 1.00000
0.96625 1.00000
0.96509 1.00000
0.96378 1.00000
0.96216 1.00000
0.95671 0.99990
0.95140 0.99990
0.94275 0.99990
0.91224 0.99990
0.89475 0.99980
0.87909 0.99980
0.85353 0.99960
0.84081 0.99950
0.82715 0.99940
0.81314 0.99920
0.78435 0.99890
0.76802 0.99860
0.74792 0.99840
0.72131 0.99800
0.68623 0.99760
0.64086 0.99720
0.58615 0.99660
0.52795 0.99600
0.47411 0.99530
0.39788 0.99410
0.37493 0.99350
0.35850 0.99300
0.34603 0.99260
0.33595 0.99220
0.32741 0.99180
0.31997 0.99140
0.31331 0.99110
0.30725 0.99070
0.30165 0.99040
0.29151 0.98980
0.28686 0.98950
0.28242 0.98920
0.27409 0.98860
0.27015 0.98820
0.26635 0.98790
0.26265 0.98760
0.25906 0.98730
0.25555 0.98700
0.25211 0.98670
0.24874 0.98630
0.24543 0.98600
0.23585 0.98500
0.23276 0.98460
0.22972 0.98430
0.22671 0.98390
0.22374 0.98350
0.22081 0.98310
0.21790 0.98280
0.21501 0.98240
0.21215 0.98190
0.20930 0.98150
0.20647 0.98110
0.20369 0.98070
0.20097 0.98020
0.19830 0.97980
0.19564 0.97930
0.19299 0.97890
0.19034 0.97840
0.18769 0.97790
0.18503 0.97740
0.18237 0.97690
0.17970 0.97630
0.17701 0.97580
0.17431 0.97520
0.17160 0.97460
0.16887 0.97400
0.16611 0.97340
0.16334 0.97270
0.16054 0.97200
0.15772 0.97130
0.15486 0.97060
0.15196 0.96990
0.14902 0.96910
0.14602 0.96830
0.14297 0.96740
0.13985 0.96660
0.13664 0.96560
0.13334 0.96470
0.13002 0.96370
0.12667 0.96270
0.12325 0.96160
0.11976 0.96050
0.11629 0.95940
0.11274 0.95820
0.10907 0.95700
0.10531 0.95570
0.10145 0.95430
0.09745 0.95290
0.09324 0.95130
0.08892 0.94970
0.08458 0.94810
0.08028 0.94640
0.07617 0.94480
0.07196 0.94310
0.06761 0.94130
0.06310 0.93940
0.05866 0.93750
0.05408 0.93550
0.04957 0.93350
0.04516 0.93160
0.04070 0.92950
0.03568 0.92720
0.03040 0.92470
0.02580 0.92250
0.02249 0.92090
0.01626 0.91790
0.01288 0.91620
0.01059 0.91500
0.00865 0.91410
0.00653 0.91300
0.00499 0.91220
0.00359 0.91150
0.00252 0.91100
0.00176 0.91060
0.00105 0.91030
0.00013 0.90980
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970
0.00000 0.90970


==> noise_influence_step_log_comp.txt <==
x y
0 0.587
4  0.574
20 0.559
40 0.553
60 0.542
80 0.538
100 0.532


==> noise_influence_step_none.txt <==
x y
0 0.589
4  0.574
20 0.564
40 0.556
60 0.55
80 0.54
100 0.535


==> noise_influence_step_ours.txt <==
x y
0 0.591
4 0.58
20 0.567
40 0.559
60 0.553
80 0.546
100 0.538


==> noise_influence_step_transition.txt <==
x y
0 0.581
4  0.57
20 0.558
40 0.552
60 0.546
80 0.54
100 0.533


==> top_k.txt <==
x y
2 0.004538119537755847
3 0.0029574135085567834
4 0.001963144162436947
5 0.0015430446044774726
6 0.001305112658883445
7 0.0011208744865143672
8 0.0009351801389129832
9 0.0008079877210548147
10 0.0007136302316212096
11 0.0005982686983770691
12 0.0004625980800483376
13 0.0003728848008904606
14 0.0002929900056187762
15 0.00021962322243780364
16 0.00017157443762698675
17 0.00013162313134671422
18 0.00009608524605937418
19 0.0

